Mapping Observations of 6.7 GHz Methanol Masers with Japanese VLBI Network

We have observed 13 methanol maser sources associated with massive star-forming regions; W3(OH), Mon R2, S 255, W 33A, IRAS 18151-1208, G 24.78+0.08, G 29.95-0.02, IRAS 18556+0136, W 48, OH 43.8-0.1, ON 1, Cep A and NGC 7538 at 6.7 GHz using the Japanese VLBI Network (JVN). Twelve of the thirteen sources were detected at our longest baseline of $\sim$50 M$\lambda$, and their images are presented. Seven of them are the first VLBI images at 6.7 GHz. This high detection rate and the small fringe spacing of $\sim$4 milli-arcsecond suggest that most of the methanol maser sources have compact structure. Given this compactness as well as the known properties of long-life and small internal-motion, this methanol maser line is suitable for astrometry with VLBI.

==> 00README.txt <==
nohypertex
